Real-time dense 3D Reconstruction from monocular video data captured by low-cost UAVs

Real-time 3D reconstruction enables fast dense mapping of the environment which benefits numerous applications, such as navigation or live evaluation of an emergency. In contrast to most real-time capable approaches, our approach does not need an explicit depth sensor. Instead, we only rely on a video stream from a camera and its intrinsic calibration. By exploiting the self-motion of the unmanned aerial vehicle (UAV) flying with oblique view around buildings, we estimate both camera trajectory and depth for selected images with enough novel content. To create a 3D model of the scene, we rely on a three-stage processing chain. First, we estimate the rough camera trajectory using a simultaneous localization and mapping (SLAM) algorithm. Once a suitable constellation is found, we estimate depth for local bundles of images using a Multi-View Stereo (MVS) approach and then fuse this depth into a global surfel-based model. For our evaluation, we use 55 video sequences with diverse settings, consisting of both synthetic and real scenes. We evaluate not only the generated reconstruction but also the intermediate products and achieve competitive results both qualitatively and quantitatively. At the same time, our method can keep up with a 30 fps video for a resolution of 768x448 pixels.

==> gta_data_set_info.txt <==
height    height_rel            q5           q25           q50           q75           q95  rotation_angle          time           fps      velocity        length
count  24371.000000  24371.000000  24371.000000  24371.000000  24371.000000  24371.000000  24371.000000    24371.000000  24371.000000  24371.000000  2.437100e+04  2.437100e+04
mean     122.383385     71.102291     51.281094     56.093226     60.690251     68.983906     80.695829        0.400846      0.459013      2.328520  4.973116e+00  6.129504e-01
std       62.881976     30.879733     60.363995     62.163003     62.654806     62.495545     62.534528        0.317674      0.174568      0.467823  2.397532e+00  3.169834e-01
min       52.941708     23.000943      1.727999      5.317086      6.796468     11.489321     20.948642        0.000000      0.251000      0.224366  5.401299e-12  5.941429e-13
25%       85.066460     44.835855     23.818292     28.193315     32.341247     38.824136     46.261114        0.180307      0.371000      1.890359  3.085877e+00  4.000002e-01
50%      105.920563     74.134723     30.975468     32.591491     40.055019     52.789055     60.562652        0.330606      0.405000      2.469136  4.252198e+00  5.999389e-01
75%      144.129623     80.113745     46.941826     50.479853     51.486518     58.101772     82.107033        0.544532      0.529000      2.695418  6.085152e+00  7.499996e-01
max      362.371918    133.997336    311.673046    318.964506    325.244989    332.031860    344.209283        3.381465      4.457000      3.984064  1.716914e+01  2.699371e+00

